Commissioning and early physics analysis with the ATLAS and CMS experiments

These lecture notes for graduate students and young postdocs introduce the commissioning and early physics programme of the high-transverse-momentum experiments ATLAS and CMS, operating at the Large Hadron Collider (LHC) at CERN.

==> comments.txt <==
- Maybe add one page with pictures of ATLAS and CMS subsystems
- show ATLAS L1Calo energy correlation plot (different readout: analog vs digital)


